Two-Grid Methods for Semilinear Interface Problems

In this article we consider two-grid finite element methods for solving semilinear interface problems in d space dimensions, for d=2 or d=3. We first describe in some detail the target problem class with discontinuous diffusion coefficients, which includes problems containing sub-critical, critical, and supercritical nonlinearities. We then establish basic quasi-optimal a priori error estimate for Galerkin approximations. In the critical and subcritical cases, we follow our recent approach to controling the nonlinearity using only pointwise control of the continuous solution and a local Lipschitz property, rather than through pointwise control of the discrete solution; this eliminates the requirement that the discrete solution satisfy a discrete form of the maximum principle, hence eliminating the need for restrictive angle conditions in the underlying mesh. The supercritical case continues to require such mesh conditions in order to control the nonlinearity. We then design a two-grid algorithm consisting of a coarse grid solver for the original nonlinear problem, and a fine grid solver for a linearized problem. We analyze the quality of approximations generated by the algorithm, and show that the coarse grid may be taken to have much larger elements than the fine grid, and yet one can still obtain approximation quality that is asymptotically as good as solving the original nonlinear problem on the fine mesh. The algorithm we describe, and its analysis in this article, combines four sets of tools: the work of Xu and Zhou on two-grid algorithms for semilinear problems; the recent results for linear interface problems due to Li, Melenk, Wohlmuth, and Zou; recent work on the Poisson-Boltzmann equation; and recent work on a priori estimates for semilinear problems.

==> abs-arxiv.txt <==
In this article we consider two-grid finite element methods for solving 
semilinear interface problems in d space dimensions, for d=2 or d=3.
We first describe in some detail the target problem class with 
discontinuous diffusion coefficients, which includes problems containing
sub-critical, critical, and supercritical nonlinearities.
We then establish basic quasi-optimal a priori error estimate
for Galerkin approximations.
In the critical and subcritical cases, we follow our recent approach
to controling the nonlinearity using only pointwise control of the 
continuous solution and a local Lipschitz property, rather than 
through pointwise control of the discrete solution;
this eliminates the requirement that the discrete solution satisfy a 
discrete form of the maximum principle, hence eliminating the need for 
restrictive angle conditions in the underlying mesh.
The supercritical case continues to require such mesh conditions in order to 
control the nonlinearity.
We then design a two-grid algorithm consisting of a coarse grid solver 
for the original nonlinear problem, and a fine grid solver for a 
linearized problem. 
We analyze the quality of approximations generated by the algorithm,
and show that the coarse grid may be taken to have much larger elements
than the fine grid, and yet one can still obtain approximation quality that 
is asymptotically as good as solving the original nonlinear problem on the
fine mesh.
The algorithm we describe, and its analysis in this article, 
combines four sets of tools: 
the work of Xu and Zhou on two-grid algorithms for 
semilinear problems;
the recent results for linear interface problems due to 
Li, Melenk, Wohlmuth, and Zou;
recent work on the Poisson-Boltzmann equation;
and recent work on \emph{a priori} estimates for semilinear problems.


